A high rate of foreground contaminants toward high-redshift galaxies resolved by JWST

We present a study of high-redshift Ly$\alpha$ emitters (LAEs) with multiple components using HST and JWST. High-redshift galaxies are mostly point-like objects on ground-based images, but they often exhibit multiple components in higher spatial resolution images. JWST for the first time allow detailed analyses on these individual components. We collect 840 spectroscopically confirmed LAEs at $z=2\sim7$ from the literature and nearly 50\% of them appear to have multiple components in JWST images. We further construct a sample of 248 LAEs that have two or more relatively isolated components in a circular aperture of 2$\arcsec$ in diameter. We estimate photometric redshifts for all 593 components of the 248 LAEs, and find that 68\% of them are `real components' with photometric redshifts consistent with the spectroscopic redshifts of the LAEs. The remaining components are mostly foreground objects. The fraction of the `real components' decreases rapidly with the projected distance to the LAE centers from $\sim80\%$ at $0\farcs2-0\farcs4$ to $\sim30\%$ at $0\farcs8-1\farcs0$. Our SED modeling results suggest that the majority of the LAEs are young, low-mass, low extinction starburst galaxies (partly due to a selection effect), and their `real components' have stronger star-forming activities than main-sequence galaxies. We investigate the potential impact of the high foreground contamination rate on previous studies based on ground-based images that often use a 2$\arcsec$ aperture for photometry, and find that some of key parameters such as stellar mass would have been largely affected.

==> TableA1.txt <==
Title: A high rate of foreground contaminants toward high-redshift galaxies resolved by JWST
Authors: Liu W., Jiang L.
Table: Properties of the LAEs and components in the LAE sample
================================================================================
Byte-by-byte Description of file: TableA1.txt
--------------------------------------------------------------------------------
   Bytes Format Units         Label         Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---           LAE-ID        [1/248] LAE ID that the component belongs to
   5- 18 A14    ---           Reference     Paper that discovered the LAE (1)
  20- 26 A7     ---           Field         Field of the LAE
  28- 32 F5.3   ---           Redshift      [2.183/7.546] LAE spec-z
  34- 38 A5     ---           Component-ID  Component ID
  40- 49 F10.6  deg           RAdeg         Right Ascension (J2000) of the component
  51- 60 F10.6  deg           DEdeg         Declination (J2000) of the component
  62- 65 F4.2   arcsec        Distance      [0.00/1.00] Projected distance to the 'central component'
  67- 69 A3     ---           Photo-z       Whether the component photo-z is consistent with the LAE spec-z or not
  71- 74 F4.1   0.1GsolMass   Mass          [0.1/93.3]? Stellar mass of the component (2)
  76- 79 F4.1   0.1GsolMass e_Mass          [0.0/26.4]? Stellar mass uncertainty (2)
  81- 84 F4.1   solMass/yr    SFR           [0.1/86.9]? Star formation rate of the component (2)
  86- 89 F4.1   solMass/yr  e_SFR           [0.1/42.0]? Star formation rate uncertainty (2)
  91- 94 F4.1   10Myr         Age           [2.5/99.6]? Age of the component (2)
  96- 99 F4.1   10Myr       e_Age           [0.4/59.9]? Age uncertainty (2)
--------------------------------------------------------------------------------
Note (1): References:
            Kerutt+22: 2022A&A...659A.183K
            Vanzella+09: 2009ApJ...695.1163V
            Pentericci+18: 2018A&A...619A.147P
            Fontana+10: 2010ApJ...725L.205F
            Tasca+17: 2017A&A...600A.110T
            Faisst+20: 2020ApJS..247...61F
            Talia+23: 2023A&A...678A..25T
            Caruana+14: 2014MNRAS.443.2831C
            Zheng+13: 2013MNRAS.431.3589Z
            Ning+20: 2020ApJ...903....4N
            Zheng+16: 2016ApJS..226...23Z
            Jung+18: 2018ApJ...864..103J
            Jung+20: 2020ApJ...904..144J
            Weymann+98: 1998ApJ...505L..95W
            Rhoads+13: 2013ApJ...773...32R
            Dawson+02: 2002ApJ...570...92D
            Nakajima+13: 2013ApJ...769....3N
            Mallery+12: 2012ApJ...760..128M
            Matthee+21: 2021MNRAS.505.1382M
            Tang+21: 2021MNRAS.503.4105T
            Guo+20: 2020ApJ...902..137G
            Liu+23: 2023ApJ...958...22L
            Ouchi+09: 2009ApJ...696.1164O
            Kikuta+23: 2023ApJS..268...24K
Note (2): A blank value indicates that the component is not a 'real component'.
--------------------------------------------------------------------------------
  1 Kerutt+22      GOODS-S 2.942 1-1    53.133260 -27.786784 0.00 Yes  2.4  1.2  3.3  1.7 22.6 24.4 
  1 Kerutt+22      GOODS-S 2.942 1-2    53.133130 -27.786679 0.56 No                                
  1 Kerutt+22      GOODS-S 2.942 1-3    53.133473 -27.786709 0.73 No                                
  2 Kerutt+22      GOODS-S 2.994 2-1    53.184429 -27.784443 0.00 Yes  0.5  0.3  2.1  0.6  6.2  6.0 
  2 Kerutt+22      GOODS-S 2.994 2-2    53.184485 -27.784383 0.28 Yes  0.2  0.1  0.7  0.3  5.6  5.0 
  3 Kerutt+22      GOODS-S 3.152 3-1    53.128321 -27.788707 0.00 Yes  1.2  0.7  3.2  1.4 12.9 16.8 
  3 Kerutt+22      GOODS-S 3.152 3-2    53.128265 -27.788602 0.42 Yes  2.9  1.4  1.6  1.0 49.1 37.0 
  4 Kerutt+22      GOODS-S 3.175 4-1    53.155229 -27.815267 0.00 Yes  0.3  0.2  1.2  0.4  6.7  6.6 
  4 Kerutt+22      GOODS-S 3.175 4-2    53.155381 -27.815234 0.50 No                                
  4 Kerutt+22      GOODS-S 3.175 4-3    53.155059 -27.815368 0.65 No                                
  4 Kerutt+22      GOODS-S 3.175 4-4    53.154969 -27.815283 0.83 No                                
  5 Kerutt+22      GOODS-S 3.300 5-1    53.178184 -27.790253 0.00 Yes  1.9  1.1  3.3  1.3 16.9 17.7 
  5 Kerutt+22      GOODS-S 3.300 5-2    53.178264 -27.789990 0.98 No                                
  6 Kerutt+22      GOODS-S 3.319 6-1    53.127519 -27.785046 0.00 Yes  2.4  1.1  3.4  1.9 20.4 20.0 
  6 Kerutt+22      GOODS-S 3.319 6-2    53.127388 -27.785227 0.77 No                                
  7 Kerutt+22      GOODS-S 3.361 7-1    53.146934 -27.790245 0.00 Yes  0.1  0.1  0.4  0.1  9.2  7.2 
  7 Kerutt+22      GOODS-S 3.361 7-2    53.147013 -27.790195 0.31 Yes  0.2  0.1  0.6  0.2  8.4  7.2 
  7 Kerutt+22      GOODS-S 3.361 7-3    53.146847 -27.790339 0.44 Yes  5.1  1.9  2.5  1.2 55.9 33.7 
  8 Kerutt+22      GOODS-S 3.431 8-1    53.158068 -27.764901 0.00 Yes  0.2  0.1  0.7  0.3  7.4  6.8 
  8 Kerutt+22      GOODS-S 3.431 8-2    53.158036 -27.764741 0.59 No                                
  9 Kerutt+22      GOODS-S 3.433 9-1    53.169845 -27.768194 0.00 Yes  0.4  0.2  1.8  0.6  5.7  6.2 
  9 Kerutt+22      GOODS-S 3.433 9-2    53.169959 -27.768240 0.40 Yes  0.3  0.1  1.7  0.5  4.4  3.2 
  9 Kerutt+22      GOODS-S 3.433 9-3    53.169961 -27.768406 0.85 Yes 12.2  4.6 13.6  6.4 22.5 17.8 
 10 Kerutt+22      GOODS-S 3.461 10-1   53.144192 -27.785200 0.00 Yes  1.2  0.6  1.7  0.9 22.2 23.7 
 10 Kerutt+22      GOODS-S 3.461 10-2   53.143924 -27.785142 0.88 No                                
 11 Kerutt+22      GOODS-S 3.468 11-1   53.141654 -27.805841 0.00 Yes  9.7  5.1 15.8  8.1 19.2 21.6 
 11 Kerutt+22      GOODS-S 3.468 11-2   53.141389 -27.805933 0.91 Yes  1.0  0.4  2.5  1.2  7.5  6.8 
 12 Kerutt+22      GOODS-S 3.497 12-1   53.173220 -27.767843 0.00 Yes  0.7  0.4  3.1  1.1  6.6  8.3 
 12 Kerutt+22      GOODS-S 3.497 12-2   53.173316 -27.767783 0.38 No                                
 13 Kerutt+22      GOODS-S 3.521 13-1   53.154104 -27.798849 0.00 Yes  2.9  1.4  2.9  1.6 31.9 28.8 
 13 Kerutt+22      GOODS-S 3.521 13-2   53.153990 -27.799101 0.98 No                                
 14 Kerutt+22      GOODS-S 3.556 14-1   53.157590 -27.764763 0.00 Yes  4.4  1.9  4.6  2.6 27.6 24.0 
 14 Kerutt+22      GOODS-S 3.556 14-2   53.157771 -27.764779 0.58 Yes  0.7  0.3  2.3  0.8  7.7  6.1 
 14 Kerutt+22      GOODS-S 3.556 14-3   53.157626 -27.764993 0.84 No                                
 15 Kerutt+22      GOODS-S 3.598 15-1   53.153018 -27.806069 0.00 Yes  2.4  1.2  5.1  2.7 13.8 14.7 
 15 Kerutt+22      GOODS-S 3.598 15-2   53.152939 -27.805815 0.95 No                                
 16 Kerutt+22      GOODS-S 3.600 16-1   53.151710 -27.802801 0.00 Yes  0.2  0.1  1.0  0.4  5.4  5.9 
 16 Kerutt+22      GOODS-S 3.600 16-2   53.151785 -27.802644 0.62 Yes  7.1  2.9  5.8  3.2 35.4 30.0 
 16 Kerutt+22      GOODS-S 3.600 16-3   53.151968 -27.802647 0.99 Yes  0.4  0.2  0.5  0.3 24.9 25.4 
 17 Kerutt+22      GOODS-S 3.600 17-1   53.160854 -27.801203 0.00 Yes  8.6  4.1  8.4  4.7 30.7 28.2 
 17 Kerutt+22      GOODS-S 3.600 17-2   53.160992 -27.801132 0.51 Yes  1.0  0.5  2.5  1.2 13.3 16.9 
 18 Kerutt+22      GOODS-S 3.666 18-1   53.178137 -27.774067 0.00 Yes  1.6  0.6  2.2  1.0 13.8 17.2 
 18 Kerutt+22      GOODS-S 3.666 18-2   53.178142 -27.773991 0.27 Yes  0.6  0.2  0.3  0.3 41.3 34.5 
 18 Kerutt+22      GOODS-S 3.666 18-3   53.178015 -27.773992 0.48 No                                
 18 Kerutt+22      GOODS-S 3.666 18-4   53.178293 -27.774066 0.50 Yes  2.3  1.2 12.0  3.5  4.6  3.6 
 18 Kerutt+22      GOODS-S 3.666 18-5   53.178129 -27.773847 0.79 No                                
 18 Kerutt+22      GOODS-S 3.666 18-6   53.178257 -27.774301 0.93 No                                
 19 Kerutt+22      GOODS-S 3.667 19-1   53.185239 -27.773518 0.00 Yes  0.7  0.3  2.7  1.0  5.6  3.6 
 19 Kerutt+22      GOODS-S 3.667 19-2   53.185395 -27.773516 0.50 Yes  1.2  0.6  3.2  1.6 11.5 14.5 
 20 Kerutt+22      GOODS-S 3.704 20-1   53.175484 -27.792518 0.00 Yes  0.5  0.3  0.7  0.5 20.1 23.0 
 20 Kerutt+22      GOODS-S 3.704 20-2   53.175581 -27.792437 0.43 Yes  1.4  0.7  1.9  1.1 28.2 29.9 
 20 Kerutt+22      GOODS-S 3.704 20-3   53.175208 -27.792580 0.91 No                                
 21 Kerutt+22      GOODS-S 3.707 21-1   53.175990 -27.792675 0.00 Yes  2.0  1.0  6.0  2.8  9.4 10.5 
 21 Kerutt+22      GOODS-S 3.707 21-2   53.175951 -27.792522 0.57 Yes  4.0  2.1 14.9  6.3  7.2  8.2 
 22 Kerutt+22      GOODS-S 3.802 22-1   53.153457 -27.766182 0.00 Yes 17.2  8.8 60.0 28.6  8.4  9.6 
 22 Kerutt+22      GOODS-S 3.802 22-2   53.153297 -27.766048 0.70 Yes  3.2  1.5  2.9  1.9 34.7 32.2 
 22 Kerutt+22      GOODS-S 3.802 22-3   53.153199 -27.766224 0.84 No                                
 23 Kerutt+22      GOODS-S 3.967 23-1   53.152820 -27.795473 0.00 Yes  0.5  0.2  2.4  0.8  4.8  3.9 
 23 Kerutt+22      GOODS-S 3.967 23-2   53.152963 -27.795622 0.70 No                                
 23 Kerutt+22      GOODS-S 3.967 23-3   53.152572 -27.795517 0.81 No                                
 23 Kerutt+22      GOODS-S 3.967 23-4   53.152705 -27.795700 0.90 No                                
 24 Kerutt+22      GOODS-S 4.151 24-1   53.158189 -27.791504 0.00 Yes  0.4  0.2  1.6  0.5  6.2  5.8 
 24 Kerutt+22      GOODS-S 4.151 24-2   53.158256 -27.791633 0.51 No                                
 25 Kerutt+22      GOODS-S 4.227 25-1   53.155018 -27.807053 0.00 Yes  2.1  1.1  4.2  1.6 11.5 10.7 
 25 Kerutt+22      GOODS-S 4.227 25-2   53.155006 -27.807256 0.73 No                                
 25 Kerutt+22      GOODS-S 4.227 25-3   53.155078 -27.807285 0.86 No                                
 25 Kerutt+22      GOODS-S 4.227 25-4   53.154958 -27.806789 0.97 No                                
 26 Kerutt+22      GOODS-S 4.234 26-1   53.135244 -27.797776 0.00 Yes  0.7  0.4  3.1  1.0  6.1  5.8 
 26 Kerutt+22      GOODS-S 4.234 26-2   53.135125 -27.797772 0.38 Yes  3.0  1.0  1.3  0.7 59.3 35.1 
 27 Kerutt+22      GOODS-S 4.380 27-1   53.183023 -27.780516 0.00 Yes  1.3  0.9  4.1  1.6  5.4  3.9 
 27 Kerutt+22      GOODS-S 4.380 27-2   53.183132 -27.780305 0.84 No                                
 28 Kerutt+22      GOODS-S 4.494 28-1   53.161980 -27.819143 0.00 Yes 17.6  9.3 53.8 22.6  8.4  8.2 
 28 Kerutt+22      GOODS-S 4.494 28-2   53.161805 -27.818983 0.80 Yes  0.7  0.3  2.9  1.1  6.4  5.8 
 28 Kerutt+22      GOODS-S 4.494 28-3   53.161744 -27.819319 0.98 No                                
 29 Kerutt+22      GOODS-S 4.495 29-1   53.151986 -27.808037 0.00 Yes  0.8  0.4  3.6  1.4  6.0  5.8 
 29 Kerutt+22      GOODS-S 4.495 29-2   53.151952 -27.808218 0.66 No                                
 29 Kerutt+22      GOODS-S 4.495 29-3   53.152045 -27.808279 0.89 No                                
 30 Kerutt+22      GOODS-S 4.615 30-1   53.165750 -27.816519 0.00 Yes  0.6  0.2  3.0  0.8  4.5  2.9 
 30 Kerutt+22      GOODS-S 4.615 30-2   53.165654 -27.816668 0.62 Yes  0.3  0.1  1.1  0.4  6.1  5.5 
 30 Kerutt+22      GOODS-S 4.615 30-3   53.165829 -27.816786 0.99 No                                
 31 Kerutt+22      GOODS-S 4.748 31-1   53.161038 -27.792970 0.00 Yes  2.4  0.8 14.2  4.0  3.9  1.9 
 31 Kerutt+22      GOODS-S 4.748 31-2   53.161276 -27.792929 0.77 No                                
 32 Kerutt+22      GOODS-S 4.757 32-1   53.127388 -27.785227 0.00 Yes  1.3  0.6  4.9  2.1  7.3  7.3 
 32 Kerutt+22      GOODS-S 4.757 32-2   53.127519 -27.785046 0.77 No                                
 33 Kerutt+22      GOODS-S 4.840 33-1   53.191042 -27.791704 0.00 Yes  0.6  0.4  1.6  0.7 10.0 10.3 
 33 Kerutt+22      GOODS-S 4.840 33-2   53.191165 -27.791901 0.81 No                                
 34 Kerutt+22      GOODS-S 4.842 34-1   53.137686 -27.782622 0.00 Yes  0.3  0.2  1.0  0.4  8.8  9.3 
 34 Kerutt+22      GOODS-S 4.842 34-2   53.137483 -27.782580 0.66 No                                
 35 Kerutt+22      GOODS-S 4.855 35-1   53.157066 -27.816294 0.00 Yes  1.0  0.5  2.3  0.9  9.1  7.2 
 35 Kerutt+22      GOODS-S 4.855 35-2   53.157203 -27.816256 0.46 No                                
 35 Kerutt+22      GOODS-S 4.855 35-3   53.157133 -27.816520 0.84 No                                
 36 Kerutt+22      GOODS-S 4.868 36-1   53.188749 -27.777121 0.00 Yes  4.3  2.3  8.3  3.9 16.2 18.4 
 36 Kerutt+22      GOODS-S 4.868 36-2   53.188846 -27.777166 0.35 Yes  3.7  1.7 10.6  4.3  8.9  7.6 
 36 Kerutt+22      GOODS-S 4.868 36-3   53.188516 -27.777124 0.74 No                                
 36 Kerutt+22      GOODS-S 4.868 36-4   53.188462 -27.777062 0.94 No                                
 37 Kerutt+22      GOODS-S 4.875 37-1   53.183156 -27.778958 0.00 Yes  0.5  0.2  2.5  0.8  4.8  4.2 
 37 Kerutt+22      GOODS-S 4.875 37-2   53.183277 -27.778926 0.40 Yes  2.9  0.9  0.9  0.6 56.5 36.3 
 38 Kerutt+22      GOODS-S 4.874 38-1   53.146106 -27.785481 0.00 Yes  0.7  0.4  3.9  1.3  4.7  4.0 
 38 Kerutt+22      GOODS-S 4.874 38-2   53.145922 -27.785422 0.62 No                                
 39 Kerutt+22      GOODS-S 4.890 39-1   53.139573 -27.778212 0.00 Yes  0.2  0.1  1.1  0.3  4.5  3.1 
 39 Kerutt+22      GOODS-S 4.890 39-2   53.139708 -27.778024 0.80 No                                
 39 Kerutt+22      GOODS-S 4.890 39-3   53.139312 -27.778342 0.95 No                                
 40 Kerutt+22      GOODS-S 4.920 40-1   53.180463 -27.776848 0.00 Yes  0.6  0.4  0.6  0.4 29.1 31.8 
 40 Kerutt+22      GOODS-S 4.920 40-2   53.180235 -27.776983 0.87 No                                
 41 Kerutt+22      GOODS-S 4.933 41-1   53.146154 -27.777843 0.00 Yes  0.8  0.3  5.1  1.2  3.8  2.6 
 41 Kerutt+22      GOODS-S 4.933 41-2   53.146063 -27.778096 0.96 No                                
 42 Kerutt+22      GOODS-S 4.927 42-1   53.153199 -27.766224 0.00 Yes  6.4  3.0 15.3  7.4 11.6 11.9 
 42 Kerutt+22      GOODS-S 4.927 42-2   53.153297 -27.766048 0.71 No                                
 42 Kerutt+22      GOODS-S 4.927 42-3   53.153457 -27.766182 0.84 No                                
 43 Kerutt+22      GOODS-S 5.481 43-1   53.127039 -27.788859 0.00 Yes  0.4  0.3  1.5  0.6  7.6  9.2 
 43 Kerutt+22      GOODS-S 5.481 43-2   53.127161 -27.788987 0.60 Yes  0.5  0.3  1.3  0.4  8.9  7.6 
 44 Kerutt+22      GOODS-S 5.483 44-1   53.128186 -27.787674 0.00 Yes  0.5  0.3  2.5  1.0  5.3  4.6 
 44 Kerutt+22      GOODS-S 5.483 44-2   53.128253 -27.787584 0.39 No                                
 45 Kerutt+22      GOODS-S 5.557 45-1   53.161678 -27.763164 0.00 Yes  0.6  0.2  3.3  0.8  4.2  2.7 
 45 Kerutt+22      GOODS-S 5.557 45-2   53.161666 -27.763367 0.73 No                                
 46 Kerutt+22      GOODS-S 5.777 46-1   53.135997 -27.798477 0.00 Yes  1.2  0.5  7.2  2.3  4.1  3.1 
 46 Kerutt+22      GOODS-S 5.777 46-2   53.135884 -27.798387 0.48 Yes  2.9  1.3  4.7  1.8 12.7 10.3 
 46 Kerutt+22      GOODS-S 5.777 46-3   53.136015 -27.798716 0.86 No                                
 47 Kerutt+22      GOODS-S 5.825 47-1   53.166741 -27.804239 0.00 Yes 25.1 11.5 54.7 26.2 14.3 13.6 
 47 Kerutt+22      GOODS-S 5.825 47-2   53.166845 -27.804124 0.53 Yes  3.4  1.7  6.9  3.5 15.5 14.7 
 48 Kerutt+22      GOODS-S 6.102 48-1   53.179297 -27.773293 0.00 Yes  0.7  0.3  4.4  1.6  4.1  2.6 
 48 Kerutt+22      GOODS-S 6.102 48-2   53.179110 -27.773375 0.67 No                                
 48 Kerutt+22      GOODS-S 6.102 48-3   53.179513 -27.773440 0.87 No                                
 49 Kerutt+22      GOODS-S 2.994 49-1   53.168299 -27.781114 0.00 Yes  1.9  0.5  6.3  1.9  7.1  3.1 
 49 Kerutt+22      GOODS-S 2.994 49-2   53.168396 -27.781241 0.55 Yes  1.8  0.6  0.8  0.5 31.7 26.2 
 50 Kerutt+22      GOODS-S 3.434 50-1   53.159597 -27.776773 0.00 Yes  3.0  1.4 15.6  5.8  4.9  4.1 
 50 Kerutt+22      GOODS-S 3.434 50-2   53.159421 -27.776915 0.76 No                                
 51 Kerutt+22      GOODS-S 4.774 51-1   53.158168 -27.786461 0.00 Yes  4.1  1.9 11.5  4.4  8.9  6.9 
 51 Kerutt+22      GOODS-S 4.774 51-2   53.158092 -27.786402 0.32 Yes  1.2  0.6  5.9  2.0  5.2  4.0 
 51 Kerutt+22      GOODS-S 4.774 51-3   53.158044 -27.786308 0.68 No                                
 51 Kerutt+22      GOODS-S 4.774 51-4   53.158307 -27.786644 0.79 No                                
 52 Kerutt+22      GOODS-S 3.720 52-1   53.167876 -27.778680 0.00 Yes  0.8  0.3  4.5  1.7  4.5  4.5 
 52 Kerutt+22      GOODS-S 3.720 52-2   53.168067 -27.778843 0.85 No                                
 53 Kerutt+22      GOODS-S 5.136 53-1   53.170945 -27.782483 0.00 Yes  0.6  0.4  1.9  0.8 10.7 14.5 
 53 Kerutt+22      GOODS-S 5.136 53-2   53.170737 -27.782685 0.98 No                                
 54 Kerutt+22      GOODS-S 5.974 54-1   53.160625 -27.771592 0.00 Yes  0.7  0.3  2.3  0.7  7.2  6.0 
 54 Kerutt+22      GOODS-S 5.974 54-2   53.160812 -27.771409 0.89 No                                
 55 Kerutt+22      GOODS-S 4.546 55-1   53.068559 -27.807010 0.00 Yes  0.7  0.3  3.6  1.2  4.9  3.8 
 55 Kerutt+22      GOODS-S 4.546 55-2   53.068578 -27.807162 0.55 No                                
 56 Kerutt+22      GOODS-S 3.369 56-1   53.076725 -27.826483 0.00 Yes  6.2  3.0 15.0  7.6 11.9 12.4 
 56 Kerutt+22      GOODS-S 3.369 56-2   53.076515 -27.826653 0.91 Yes  2.2  1.3  5.5  2.6 11.3 15.2 
 56 Kerutt+22      GOODS-S 3.369 56-3   53.076865 -27.826237 0.99 No                                
 57 Kerutt+22      GOODS-S 5.099 57-1   53.074483 -27.820270 0.00 Yes  0.4  0.2  2.3  0.6  3.9  3.2 
 57 Kerutt+22      GOODS-S 5.099 57-2   53.074175 -27.820228 0.99 Yes  0.4  0.2  0.9  0.4  9.5 10.0 
 58 Kerutt+22      GOODS-S 2.973 58-1   53.079988 -27.839007 0.00 Yes  0.1  0.0  0.5  0.2  4.1  2.9 
 58 Kerutt+22      GOODS-S 2.973 58-2   53.079891 -27.838962 0.35 No                                
 58 Kerutt+22      GOODS-S 2.973 58-3   53.079964 -27.839161 0.56 No                                
 59 Kerutt+22      GOODS-S 3.360 59-1   53.076041 -27.829138 0.00 Yes  1.3  0.7  4.3  1.4  6.8  5.5 
 59 Kerutt+22      GOODS-S 3.360 59-2   53.076063 -27.829033 0.38 Yes  0.5  0.2  2.3  0.8  5.1  4.5 
 60 Kerutt+22      GOODS-S 3.368 60-1   53.074724 -27.838560 0.00 Yes  0.4  0.2  2.4  0.8  4.9  4.6 
 60 Kerutt+22      GOODS-S 3.368 60-2   53.074971 -27.838530 0.79 No                                
 61 Kerutt+22      GOODS-S 3.427 61-1   53.070983 -27.846351 0.00 Yes  0.1  0.0  1.0  0.3  3.0  2.1 
 61 Kerutt+22      GOODS-S 3.427 61-2   53.071126 -27.846448 0.57 No                                
 61 Kerutt+22      GOODS-S 3.427 61-3   53.070741 -27.846348 0.77 Yes  0.2  0.1  0.8  0.3  7.3  7.2 
 62 Kerutt+22      GOODS-S 3.916 62-1   53.079769 -27.832412 0.00 Yes  0.2  0.2  1.1  0.4  6.3  8.7 
 62 Kerutt+22      GOODS-S 3.916 62-2   53.079777 -27.832486 0.27 Yes  0.4  0.2  0.9  0.5 14.1 17.8 
 62 Kerutt+22      GOODS-S 3.916 62-3   53.079876 -27.832520 0.51 No                                
 63 Kerutt+22      GOODS-S 4.279 63-1   53.078247 -27.842677 0.00 Yes  0.1  0.0  1.2  0.4  2.8  1.8 
 63 Kerutt+22      GOODS-S 4.279 63-2   53.078112 -27.842505 0.75 No                                
 64 Kerutt+22      GOODS-S 5.777 64-1   53.069124 -27.834325 0.00 Yes  0.5  0.3  1.9  0.8  6.8  9.7 
 64 Kerutt+22      GOODS-S 5.777 64-2   53.069387 -27.834181 0.99 No                                
 65 Kerutt+22      GOODS-S 3.216 65-1   53.080743 -27.845193 0.00 Yes  0.4  0.2  1.8  0.6  5.3  4.4 
 65 Kerutt+22      GOODS-S 3.216 65-2   53.080797 -27.845131 0.28 Yes  0.3  0.1  0.2  0.2 26.6 27.0 
 66 Kerutt+22      GOODS-S 3.425 66-1   53.078570 -27.850424 0.00 Yes  1.1  0.4  6.6  1.6  3.8  2.2 
 66 Kerutt+22      GOODS-S 3.425 66-2   53.078458 -27.850354 0.44 Yes  0.2  0.1  0.5  0.2  9.1  8.9 
 66 Kerutt+22      GOODS-S 3.425 66-3   53.078741 -27.850501 0.61 Yes  0.1  0.0  0.2  0.1  5.9  3.6 
 66 Kerutt+22      GOODS-S 3.425 66-4   53.078373 -27.850336 0.70 No                                
 66 Kerutt+22      GOODS-S 3.425 66-5   53.078352 -27.850242 0.96 Yes  0.3  0.2  0.7  0.3 11.3 10.4 
 67 Kerutt+22      GOODS-S 3.486 67-1   53.077866 -27.846484 0.00 Yes  0.1  0.0  1.0  0.2  3.0  1.9 
 67 Kerutt+22      GOODS-S 3.486 67-2   53.078049 -27.846334 0.80 No                                
 67 Kerutt+22      GOODS-S 3.486 67-3   53.077596 -27.846373 0.95 No                                
 68 Kerutt+22      GOODS-S 3.655 68-1   53.076234 -27.858498 0.00 Yes  1.6  0.8  8.1  2.2  4.9  3.7 
 68 Kerutt+22      GOODS-S 3.655 68-2   53.075944 -27.858465 0.93 Yes  0.2  0.1  0.7  0.3  9.1 10.1 
 69 Kerutt+22      GOODS-S 4.023 69-1   53.086783 -27.847886 0.00 Yes  1.2  0.6  5.7  1.4  5.0  3.9 
 69 Kerutt+22      GOODS-S 4.023 69-2   53.086983 -27.847719 0.88 No                                
 69 Kerutt+22      GOODS-S 4.023 69-3   53.086965 -27.848076 0.90 No                                
 70 Kerutt+22      GOODS-S 3.201 70-1   53.089946 -27.872684 0.00 Yes  8.6  4.5 20.2  9.3 13.3 15.6 
 70 Kerutt+22      GOODS-S 3.201 70-2   53.089934 -27.872556 0.46 Yes  5.5  2.3  4.1  2.4 40.3 32.8 
 70 Kerutt+22      GOODS-S 3.201 70-3   53.090140 -27.872899 0.99 No                                
 71 Kerutt+22      GOODS-S 3.830 71-1   53.088982 -27.860707 0.00 Yes  4.8  2.3 16.9  7.1  8.3  8.9 
 71 Kerutt+22      GOODS-S 3.830 71-2   53.088783 -27.860615 0.72 No                                
 72 Kerutt+22      GOODS-S 2.975 72-1   53.074809 -27.804913 0.00 Yes  3.1  1.3  6.9  3.8 11.7 10.4 
 72 Kerutt+22      GOODS-S 2.975 72-2   53.074807 -27.804782 0.47 No                                
 72 Kerutt+22      GOODS-S 2.975 72-3   53.074918 -27.804813 0.50 No                                
 73 Kerutt+22      GOODS-S 3.221 73-1   53.071178 -27.806357 0.00 Yes  0.9  0.5  2.6  1.1  9.5 10.5 
 73 Kerutt+22      GOODS-S 3.221 73-2   53.071170 -27.806427 0.25 Yes  1.1  0.6  3.2  1.2 10.4 13.7 
 73 Kerutt+22      GOODS-S 3.221 73-3   53.071327 -27.806488 0.67 No                                
 74 Kerutt+22      GOODS-S 3.391 74-1   53.087733 -27.805752 0.00 Yes  8.4  4.2 12.5  7.0 21.5 22.4 
 74 Kerutt+22      GOODS-S 3.391 74-2   53.087444 -27.805782 0.93 No                                
 75 Kerutt+22      GOODS-S 3.652 75-1   53.071759 -27.798503 0.00 Yes 11.5  5.6 46.1 19.8  7.1  7.9 
 75 Kerutt+22      GOODS-S 3.652 75-2   53.071497 -27.798466 0.84 No                                
 75 Kerutt+22      GOODS-S 3.652 75-3   53.071549 -27.798351 0.86 No                                
 75 Kerutt+22      GOODS-S 3.652 75-4   53.071855 -27.798249 0.96 Yes  2.5  1.2 12.5  4.3  5.0  4.2 
 76 Kerutt+22      GOODS-S 4.717 76-1   53.071497 -27.798466 0.00 Yes  6.0  2.9  8.5  5.4 16.0 17.0 
 76 Kerutt+22      GOODS-S 4.717 76-2   53.071549 -27.798351 0.45 Yes  0.9  0.4  5.4  1.6  3.9  3.0 
 76 Kerutt+22      GOODS-S 4.717 76-3   53.071759 -27.798503 0.84 No                                
 77 Kerutt+22      GOODS-S 5.313 77-1   53.088015 -27.813193 0.00 Yes  2.1  1.3  5.6  2.2 10.8 12.2 
 77 Kerutt+22      GOODS-S 5.313 77-2   53.088265 -27.813252 0.82 No                                
 78 Kerutt+22      GOODS-S 3.373 78-1   53.098295 -27.846640 0.00 Yes  2.4  1.3  6.2  2.9 11.2 12.6 
 78 Kerutt+22      GOODS-S 3.373 78-2   53.098232 -27.846433 0.77 No                                
 78 Kerutt+22      GOODS-S 3.373 78-3   53.098057 -27.846570 0.80 Yes  3.7  1.2  1.3  0.8 52.2 34.1 
 78 Kerutt+22      GOODS-S 3.373 78-4   53.098377 -27.846852 0.81 No                                
 78 Kerutt+22      GOODS-S 3.373 78-5   53.098162 -27.846393 0.98 No                                
 79 Kerutt+22      GOODS-S 4.059 79-1   53.094216 -27.852850 0.00 Yes  0.2  0.1  1.3  0.4  3.7  3.0 
 79 Kerutt+22      GOODS-S 4.059 79-2   53.093981 -27.852904 0.77 No                                
 80 Kerutt+22      GOODS-S 4.148 80-1   53.099978 -27.838486 0.00 Yes  8.5  4.4 14.2  7.3 18.7 20.6 
 80 Kerutt+22      GOODS-S 4.148 80-2   53.099881 -27.838556 0.40 Yes  0.8  0.3  4.4  1.3  4.2  3.5 
 81 Kerutt+22      GOODS-S 4.735 81-1   53.089735 -27.845209 0.00 Yes 37.2  6.5  6.0  4.0 98.7  8.7 
 81 Kerutt+22      GOODS-S 4.735 81-2   53.089675 -27.845317 0.43 Yes  0.3  0.1  1.5  0.5  4.6  3.1 
 81 Kerutt+22      GOODS-S 4.735 81-3   53.089821 -27.845049 0.64 No                                
 81 Kerutt+22      GOODS-S 4.735 81-4   53.089558 -27.845386 0.85 Yes  0.7  0.3  1.2  0.7 15.3 15.9 
 82 Kerutt+22      GOODS-S 4.769 82-1   53.103051 -27.841515 0.00 Yes  0.4  0.2  1.5  0.6  6.4  6.7 
 82 Kerutt+22      GOODS-S 4.769 82-2   53.102941 -27.841472 0.38 Yes  0.3  0.1  1.3  0.4  5.0  4.2 
 83 Kerutt+22      GOODS-S 3.413 83-1   53.111335 -27.863005 0.00 Yes  0.5  0.3  2.3  0.8  5.9  5.6 
 83 Kerutt+22      GOODS-S 3.413 83-2   53.111341 -27.863146 0.51 No                                
 83 Kerutt+22      GOODS-S 3.413 83-3   53.111462 -27.862842 0.71 Yes  2.7  1.4 10.1  4.2  7.6  8.4 
 84 Kerutt+22      GOODS-S 3.700 84-1   53.102947 -27.863239 0.00 Yes  2.1  0.9 12.1  4.2  4.2  3.0 
 84 Kerutt+22      GOODS-S 3.700 84-2   53.103168 -27.863058 0.96 No                                
 85 Kerutt+22      GOODS-S 3.702 85-1   53.094606 -27.856302 0.00 Yes 11.1  4.2 11.1  5.7 28.3 22.7 
 85 Kerutt+22      GOODS-S 3.702 85-2   53.094755 -27.856248 0.51 Yes  0.7  0.3  1.4  0.7 13.2 11.8 
 85 Kerutt+22      GOODS-S 3.702 85-3   53.094416 -27.856236 0.65 Yes  1.5  0.6  7.5  3.3  5.1  3.9 
 86 Kerutt+22      GOODS-S 4.646 86-1   53.105646 -27.862914 0.00 Yes  1.5  0.3 13.1  2.6  2.5  1.5 
 86 Kerutt+22      GOODS-S 4.646 86-2   53.105592 -27.862810 0.41 Yes  0.9  0.4  7.3  1.6  2.5  1.4 
 87 Kerutt+22      GOODS-S 3.090 87-1   53.089517 -27.795132 0.00 Yes  0.3  0.2  1.2  0.4  6.8  7.3 
 87 Kerutt+22      GOODS-S 3.090 87-2   53.089528 -27.794873 0.93 No                                
 88 Kerutt+22      GOODS-S 4.206 88-1   53.099604 -27.802275 0.00 Yes  7.5  3.9 16.6  8.6 14.3 16.2 
 88 Kerutt+22      GOODS-S 4.206 88-2   53.099653 -27.802164 0.43 Yes  2.6  1.6  7.6  3.2 10.7 15.0 
 89 Kerutt+22      GOODS-S 3.056 89-1   53.108220 -27.817478 0.00 Yes  0.2  0.1  1.0  0.3  5.0  4.2 
 89 Kerutt+22      GOODS-S 3.056 89-2   53.107997 -27.817374 0.80 No                                
 90 Kerutt+22      GOODS-S 4.283 90-1   53.104186 -27.817357 0.00 Yes  2.4  1.3  3.1  2.1 20.9 24.5 
 90 Kerutt+22      GOODS-S 4.283 90-2   53.104425 -27.817402 0.78 No                                
 91 Kerutt+22      GOODS-S 3.023 91-1   53.116535 -27.864321 0.00 Yes  2.1  1.2  6.8  2.9  9.2 10.0 
 91 Kerutt+22      GOODS-S 3.023 91-2   53.116278 -27.864467 0.97 Yes  0.2  0.1  0.8  0.3  6.6  6.3 
 92 Kerutt+22      GOODS-S 3.312 92-1   53.124168 -27.851305 0.00 Yes 10.7  5.4 14.8  8.1 24.3 25.6 
 92 Kerutt+22      GOODS-S 3.312 92-2   53.124115 -27.851546 0.88 Yes 10.4  3.4  2.4  1.9 55.0 35.6 
 93 Kerutt+22      GOODS-S 3.592 93-1   53.120813 -27.862282 0.00 Yes  0.3  0.1  1.1  0.4  5.8  5.0 
 93 Kerutt+22      GOODS-S 3.592 93-2   53.120536 -27.862338 0.90 No                                
 94 Kerutt+22      GOODS-S 4.307 94-1   53.111851 -27.855863 0.00 Yes  0.2  0.1  1.0  0.3  5.0  2.9 
 94 Kerutt+22      GOODS-S 4.307 94-2   53.112021 -27.856033 0.82 Yes  0.7  0.4  2.4  1.0  7.5  9.5 
 95 Kerutt+22      GOODS-S 3.699 95-1   53.137403 -27.843684 0.00 Yes  1.6  0.8  4.9  2.0  7.9  6.9 
 95 Kerutt+22      GOODS-S 3.699 95-2   53.137482 -27.843722 0.28 Yes  0.4  0.2  2.3  0.9  5.1  5.2 
 96 Kerutt+22      GOODS-S 4.429 96-1   53.159477 -27.844396 0.00 Yes  0.3  0.2  1.0  0.4  7.0  7.7 
 96 Kerutt+22      GOODS-S 4.429 96-2   53.159286 -27.844605 0.97 No                                
 97 Kerutt+22      GOODS-S 5.403 97-1   53.147650 -27.842051 0.00 Yes  2.8  1.5 15.3  4.1  4.3  3.5 
 97 Kerutt+22      GOODS-S 5.403 97-2   53.147813 -27.842217 0.79 No                                
 97 Kerutt+22      GOODS-S 5.403 97-3   53.147420 -27.842154 0.82 No                                
 98 Kerutt+22      GOODS-S 5.293 98-1   53.175281 -27.841171 0.00 Yes  4.5  2.8 11.3  5.1 12.6 16.2 
 98 Kerutt+22      GOODS-S 5.293 98-2   53.175425 -27.841033 0.68 No                                
 99 Kerutt+22      GOODS-S 3.389 99-1   53.187904 -27.841230 0.00 Yes  0.3  0.1  1.1  0.4  6.2  6.1 
 99 Kerutt+22      GOODS-S 3.389 99-2   53.188128 -27.841193 0.73 Yes 24.4  8.8 10.6  6.8 48.0 34.4 
100 Kerutt+22      GOODS-S 4.755 100-1  53.182133 -27.843982 0.00 Yes  0.9  0.4  4.7  1.7  5.1  4.4 
100 Kerutt+22      GOODS-S 4.755 100-2  53.182231 -27.843942 0.34 No                                
101 Kerutt+22      GOODS-S 4.846 101-1  53.202718 -27.822699 0.00 Yes  0.8  0.6  1.9  0.9 11.9 16.7 
101 Kerutt+22      GOODS-S 4.846 101-2  53.202613 -27.822933 0.90 No                                
102 Kerutt+22      GOODS-S 3.002 102-1  53.119751 -27.831491 0.00 Yes  2.3  1.2  9.0  3.3  6.9  6.9 
102 Kerutt+22      GOODS-S 3.002 102-2  53.119835 -27.831352 0.57 No                                
102 Kerutt+22      GOODS-S 3.002 102-3  53.119535 -27.831551 0.72 No                                
103 Kerutt+22      GOODS-S 3.263 103-1  53.145227 -27.834750 0.00 Yes  0.2  0.1  0.7  0.3  8.1 10.0 
103 Kerutt+22      GOODS-S 3.263 103-2  53.144986 -27.834780 0.78 No                                
104 Kerutt+22      GOODS-S 3.482 104-1  53.153274 -27.835966 0.00 Yes  3.1  1.6  7.1  3.3 12.1 11.8 
104 Kerutt+22      GOODS-S 3.482 104-2  53.153253 -27.835897 0.26 Yes  2.2  0.7  4.1  1.8 12.6  9.2 
105 Kerutt+22      GOODS-S 3.957 105-1  53.170246 -27.820016 0.00 Yes  0.6  0.3  1.8  0.7  8.3  8.0 
105 Kerutt+22      GOODS-S 3.957 105-2  53.170072 -27.820206 0.88 No                                
106 Kerutt+22      GOODS-S 4.025 106-1  53.169613 -27.826923 0.00 Yes  1.9  0.9 10.4  2.9  4.4  3.4 
106 Kerutt+22      GOODS-S 4.025 106-2  53.169461 -27.826859 0.53 No                                
106 Kerutt+22      GOODS-S 4.025 106-3  53.169750 -27.826686 0.96 No                                
107 Kerutt+22      GOODS-S 4.013 107-1  53.156124 -27.821288 0.00 Yes  1.4  0.7  3.0  1.4 13.0 15.1 
107 Kerutt+22      GOODS-S 4.013 107-2  53.155846 -27.821264 0.89 No                                
107 Kerutt+22      GOODS-S 4.013 107-3  53.155914 -27.821089 0.98 No                                
108 Kerutt+22      GOODS-S 4.500 108-1  53.171231 -27.828373 0.00 Yes  0.6  0.3  2.5  0.8  5.7  5.0 
108 Kerutt+22      GOODS-S 4.500 108-2  53.170948 -27.828447 0.94 Yes  2.2  1.0  1.6  1.2 33.4 31.9 
109 Kerutt+22      GOODS-S 4.836 109-1  53.177845 -27.827742 0.00 Yes  4.3  1.8  8.4  3.8 11.8  9.5 
109 Kerutt+22      GOODS-S 4.836 109-2  53.177700 -27.827813 0.53 No                                
109 Kerutt+22      GOODS-S 4.836 109-3  53.177766 -27.827552 0.73 Yes  3.5  1.7 17.3  5.5  5.1  4.0 
109 Kerutt+22      GOODS-S 4.836 109-4  53.178006 -27.827543 0.88 No                                
110 Kerutt+22      GOODS-S 4.271 110-1  53.193972 -27.808202 0.00 Yes  1.3  0.7  5.6  2.3  6.5  6.4 
110 Kerutt+22      GOODS-S 4.271 110-2  53.194178 -27.808264 0.69 No                                
111 Kerutt+22      GOODS-S 3.023 111-1  53.127037 -27.824710 0.00 Yes  2.5  0.9  8.5  3.5  7.9  6.4 
111 Kerutt+22      GOODS-S 3.023 111-2  53.126924 -27.824824 0.55 Yes  0.5  0.2  1.4  0.6  8.4  7.1 
111 Kerutt+22      GOODS-S 3.023 111-3  53.126867 -27.824745 0.55 Yes  1.7  0.8  1.1  0.7 44.2 34.1 
112 Kerutt+22      GOODS-S 3.243 112-1  53.130071 -27.814049 0.00 Yes  0.7  0.3  2.7  0.8  6.1  4.6 
112 Kerutt+22      GOODS-S 3.243 112-2  53.129915 -27.814077 0.51 No                                
112 Kerutt+22      GOODS-S 3.243 112-3  53.130202 -27.814187 0.65 No                                
113 Kerutt+22      GOODS-S 3.471 113-1  53.123953 -27.824038 0.00 Yes  1.9  1.1  3.5  1.8 18.3 22.4 
113 Kerutt+22      GOODS-S 3.471 113-2  53.124122 -27.824149 0.67 Yes  0.8  0.4  1.2  0.6 17.1 17.7 
114 Kerutt+22      GOODS-S 4.432 114-1  53.128199 -27.823590 0.00 Yes  1.2  0.5  2.5  1.0 12.0 10.4 
114 Kerutt+22      GOODS-S 4.432 114-2  53.128184 -27.823521 0.25 Yes  1.7  0.9  3.8  1.8 12.6 12.3 
115 Kerutt+22      GOODS-S 3.468 115-1  53.120071 -27.793819 0.00 Yes  0.8  0.4  2.8  1.1  7.1  5.7 
115 Kerutt+22      GOODS-S 3.468 115-2  53.120265 -27.793879 0.65 No                                
116 Kerutt+22      GOODS-S 3.594 116-1  53.115862 -27.789307 0.00 Yes  0.7  0.3  3.6  1.4  4.9  4.4 
116 Kerutt+22      GOODS-S 3.594 116-2  53.115729 -27.789491 0.79 No                                
117 Kerutt+22      GOODS-S 3.768 117-1  53.118341 -27.789253 0.00 Yes  0.2  0.1  0.6  0.2  6.4  5.1 
117 Kerutt+22      GOODS-S 3.768 117-2  53.118235 -27.789185 0.41 Yes  2.3  1.1  6.7  3.3  9.3  9.1 
118 Kerutt+22      GOODS-S 4.706 118-1  53.104726 -27.763113 0.00 Yes  0.5  0.3  1.9  0.6  6.2  6.2 
118 Kerutt+22      GOODS-S 4.706 118-2  53.104850 -27.762978 0.63 No                                
118 Kerutt+22      GOODS-S 4.706 118-3  53.104479 -27.763138 0.79 Yes  4.6  1.9 23.2  8.7  5.1  3.9 
119 Kerutt+22      GOODS-S 3.904 119-1  53.143867 -27.815832 0.00 Yes  0.9  0.5  3.2  1.0  6.9  5.8 
119 Kerutt+22      GOODS-S 3.904 119-2  53.143946 -27.815721 0.47 Yes  1.1  0.7  1.5  1.0 11.8 14.6 
120 Kerutt+22      GOODS-S 3.154 120-1  53.128433 -27.798069 0.00 Yes  0.3  0.1  2.4  0.4  2.5  1.4 
120 Kerutt+22      GOODS-S 3.154 120-2  53.128657 -27.798045 0.72 No                                
121 Kerutt+22      GOODS-S 4.518 121-1  53.134781 -27.804942 0.00 Yes  0.4  0.1  2.4  0.7  3.9  2.6 
121 Kerutt+22      GOODS-S 4.518 121-2  53.134670 -27.804974 0.37 No                                
122 Kerutt+22      GOODS-S 5.122 122-1  53.131350 -27.806853 0.00 Yes  2.6  1.2  7.6  2.7  8.5  6.9 
122 Kerutt+22      GOODS-S 5.122 122-2  53.131325 -27.806719 0.49 Yes  0.5  0.3  1.3  0.6 10.0 11.1 
123 Kerutt+22      GOODS-S 5.126 123-1  53.132658 -27.799032 0.00 Yes  0.6  0.2  4.2  1.2  3.1  1.9 
123 Kerutt+22      GOODS-S 5.126 123-2  53.132702 -27.798978 0.24 Yes  0.3  0.1  1.7  0.6  4.5  3.2 
124 Kerutt+22      GOODS-S 3.768 124-1  53.125171 -27.780375 0.00 Yes  0.6  0.3  2.3  1.1  7.7  9.1 
124 Kerutt+22      GOODS-S 3.768 124-2  53.125252 -27.780535 0.63 No                                
125 Kerutt+22      GOODS-S 3.936 125-1  53.125497 -27.780426 0.00 Yes  1.2  0.6  5.3  1.2  5.1  3.3 
125 Kerutt+22      GOODS-S 3.936 125-2  53.125252 -27.780535 0.87 No                                
126 Kerutt+22      GOODS-S 5.781 126-1  53.124927 -27.784190 0.00 Yes  1.4  0.6  5.4  1.5  5.8  3.7 
126 Kerutt+22      GOODS-S 5.781 126-2  53.124871 -27.784116 0.32 Yes  3.5  1.8  4.9  2.7 23.8 24.0 
127 Kerutt+22      GOODS-S 3.731 127-1  53.123842 -27.769680 0.00 Yes  4.0  2.1 13.0  6.3  9.3 10.8 
127 Kerutt+22      GOODS-S 3.731 127-2  53.124122 -27.769574 0.97 No                                
128 Kerutt+22      GOODS-S 4.938 128-1  53.128858 -27.767239 0.00 Yes  0.9  0.6  1.4  0.7 19.4 23.9 
128 Kerutt+22      GOODS-S 4.938 128-2  53.129091 -27.767421 0.99 Yes  2.9  2.5  3.6  2.6  6.6  3.8 
129 Kerutt+22      GOODS-S 4.698 129-1  53.111519 -27.757281 0.00 Yes  1.7  1.1  4.9  2.4 10.2 13.5 
129 Kerutt+22      GOODS-S 4.698 129-2  53.111349 -27.757053 0.98 No                                
130 Kerutt+22      GOODS-S 3.514 130-1  53.136771 -27.775110 0.00 Yes  0.4  0.2  1.7  0.5  6.0  4.5 
130 Kerutt+22      GOODS-S 3.514 130-2  53.136663 -27.775354 0.94 No                                
131 Kerutt+22      GOODS-S 4.437 131-1  53.089433 -27.783865 0.00 Yes  0.5  0.4  1.4  0.7 12.4 17.7 
131 Kerutt+22      GOODS-S 4.437 131-2  53.089546 -27.783640 0.89 No                                
132 Kerutt+22      GOODS-S 3.573 132-1  53.069128 -27.794297 0.00 Yes  0.3  0.1  1.4  0.5  5.0  4.1 
132 Kerutt+22      GOODS-S 3.573 132-2  53.069382 -27.794412 0.91 No                                
132 Kerutt+22      GOODS-S 3.573 132-3  53.069384 -27.794162 0.95 No                                
133 Kerutt+22      GOODS-S 4.530 133-1  53.061892 -27.785135 0.00 Yes 22.1 12.2 44.3 21.4 13.3 15.0 
133 Kerutt+22      GOODS-S 4.530 133-2  53.061864 -27.784977 0.58 Yes  2.6  1.4  2.6  1.7 21.2 23.7 
133 Kerutt+22      GOODS-S 4.530 133-3  53.062177 -27.785138 0.91 Yes  3.6  1.8  3.4  2.2 28.2 29.2 
134 Kerutt+22      GOODS-S 3.410 134-1  53.071488 -27.767316 0.00 Yes  7.8  4.3 21.2  9.6 11.5 14.7 
134 Kerutt+22      GOODS-S 3.410 134-2  53.071631 -27.767207 0.60 Yes  5.2  1.9  1.3  1.4 49.3 35.0 
134 Kerutt+22      GOODS-S 3.410 134-3  53.071703 -27.767443 0.82 No                                
135 Kerutt+22      GOODS-S 4.140 135-1  53.068044 -27.770039 0.00 Yes  0.4  0.3  1.1  0.5 10.4 15.5 
135 Kerutt+22      GOODS-S 4.140 135-2  53.067976 -27.770211 0.65 No                                
136 Kerutt+22      GOODS-S 3.672 136-1  53.052217 -27.771101 0.00 Yes  1.3  0.7  6.2  2.3  5.4  4.7 
136 Kerutt+22      GOODS-S 3.672 136-2  53.052104 -27.771019 0.47 Yes  0.5  0.3  1.7  0.8  9.0 11.9 
137 Kerutt+22      GOODS-S 2.950 137-1  53.155462 -27.746973 0.00 Yes  1.1  0.5  5.5  1.7  5.0  3.6 
137 Kerutt+22      GOODS-S 2.950 137-2  53.155359 -27.747208 0.91 No                                
138 Kerutt+22      GOODS-S 3.611 138-1  53.147488 -27.750897 0.00 Yes  7.4  2.6 10.1  5.5 19.5 16.5 
138 Kerutt+22      GOODS-S 3.611 138-2  53.147543 -27.750694 0.75 Yes  1.2  0.6  0.9  0.7 37.2 33.7 
139 Kerutt+22      GOODS-S 3.766 139-1  53.147422 -27.739072 0.00 Yes  1.9  1.0  7.1  3.0  7.5 10.1 
139 Kerutt+22      GOODS-S 3.766 139-2  53.147328 -27.739312 0.91 No                                
140 Kerutt+22      GOODS-S 4.687 140-1  53.149833 -27.755199 0.00 Yes  0.4  0.1  1.7  0.4  5.1  3.0 
140 Kerutt+22      GOODS-S 4.687 140-2  53.150098 -27.755112 0.90 No                                
141 Kerutt+22      GOODS-S 4.122 141-1  53.168295 -27.742004 0.00 Yes 11.2  5.9 32.7 14.1  9.5 10.7 
141 Kerutt+22      GOODS-S 4.122 141-2  53.168170 -27.741876 0.61 No                                
142 Kerutt+22      GOODS-S 4.134 142-1  53.167296 -27.732820 0.00 Yes  0.9  0.5  4.1  1.5  6.0  6.2 
142 Kerutt+22      GOODS-S 4.134 142-2  53.167516 -27.732669 0.89 No                                
143 Kerutt+22      GOODS-S 4.774 143-1  53.164656 -27.749954 0.00 Yes  0.6  0.3  2.6  1.0  6.4  5.7 
143 Kerutt+22      GOODS-S 4.774 143-2  53.164821 -27.749829 0.69 Yes  1.6  0.7  4.3  1.8  8.8  7.3 
144 Kerutt+22      GOODS-S 5.083 144-1  53.157515 -27.744017 0.00 Yes  0.4  0.2  1.4  0.4  7.1  6.3 
144 Kerutt+22      GOODS-S 5.083 144-2  53.157499 -27.744146 0.47 Yes  2.9  1.4  8.1  3.1  9.3  8.8 
145 Kerutt+22      GOODS-S 3.186 145-1  53.190535 -27.773238 0.00 Yes  0.7  0.3  4.8  1.6  3.5  2.6 
145 Kerutt+22      GOODS-S 3.186 145-2  53.190620 -27.773252 0.28 Yes  1.1  0.6  3.4  1.4  8.9  8.9 
145 Kerutt+22      GOODS-S 3.186 145-3  53.190513 -27.772979 0.93 Yes  3.8  2.1  6.1  3.4 21.0 24.8 
146 Kerutt+22      GOODS-S 3.969 146-1  53.203624 -27.767475 0.00 Yes 11.8  6.5 22.5 10.5 14.9 16.8 
146 Kerutt+22      GOODS-S 3.969 146-2  53.203581 -27.767397 0.31 No                                
146 Kerutt+22      GOODS-S 3.969 146-3  53.203605 -27.767674 0.72 Yes  1.0  0.6  2.5  1.1 13.4 17.9 
147 Kerutt+22      GOODS-S 4.806 147-1  53.201423 -27.760872 0.00 Yes  1.8  0.9  7.7  2.4  5.8  4.4 
147 Kerutt+22      GOODS-S 4.806 147-2  53.201282 -27.760663 0.88 No                                
148 Kerutt+22      GOODS-S 3.004 148-1  53.190785 -27.778109 0.00 Yes  7.8  4.7 13.2  7.1 20.9 24.4 
148 Kerutt+22      GOODS-S 3.004 148-2  53.190716 -27.777999 0.45 Yes  0.4  0.2  0.6  0.4 21.9 22.0 
149 Kerutt+22      GOODS-S 3.326 149-1  53.195760 -27.782776 0.00 Yes  5.4  2.7 11.7  4.8 11.0  9.7 
149 Kerutt+22      GOODS-S 3.326 149-2  53.196053 -27.782793 0.94 No                                
150 Kerutt+22      GOODS-S 3.563 150-1  53.206825 -27.776174 0.00 Yes  1.1  0.5  4.1  1.6  6.9  5.6 
150 Kerutt+22      GOODS-S 3.563 150-2  53.206946 -27.776016 0.69 No                                
150 Kerutt+22      GOODS-S 3.563 150-3  53.206644 -27.776358 0.88 Yes  1.0  0.4  1.1  0.6 22.7 20.7 
151 Kerutt+22      GOODS-S 3.604 151-1  53.194714 -27.773983 0.00 Yes  0.7  0.3  2.7  1.0  6.2  5.2 
151 Kerutt+22      GOODS-S 3.604 151-2  53.194779 -27.774158 0.66 No                                
152 Kerutt+22      GOODS-S 3.656 152-1  53.190132 -27.777846 0.00 Yes  0.2  0.1  1.0  0.3  5.3  3.6 
152 Kerutt+22      GOODS-S 3.656 152-2  53.190230 -27.777634 0.83 Yes  1.0  0.5  1.7  1.0 19.3 22.6 
153 Kerutt+22      GOODS-S 4.849 153-1  53.201674 -27.783654 0.00 Yes  1.3  0.6  3.0  1.1  9.9  8.0 
153 Kerutt+22      GOODS-S 4.849 153-2  53.201780 -27.783606 0.38 Yes  0.1  0.1  0.7  0.2  5.3  5.0 
153 Kerutt+22      GOODS-S 4.849 153-3  53.201788 -27.783548 0.53 Yes  0.2  0.1  0.9  0.3  6.9  6.8 
153 Kerutt+22      GOODS-S 4.849 153-4  53.201367 -27.783629 0.98 No                                
154 Kerutt+22      GOODS-S 3.770 154-1  53.202086 -27.788262 0.00 Yes  1.1  0.7  1.9  1.2 21.2 26.2 
154 Kerutt+22      GOODS-S 3.770 154-2  53.202109 -27.788014 0.90 No                                
155 Kerutt+22      GOODS-S 3.774 155-1  53.179802 -27.760375 0.00 Yes  0.4  0.2  1.7  0.7  6.1  5.9 
155 Kerutt+22      GOODS-S 3.774 155-2  53.180058 -27.760462 0.87 No                                
156 Kerutt+22      GOODS-S 4.772 156-1  53.162831 -27.751112 0.00 Yes  0.6  0.3  1.5  0.6 10.4 10.1 
156 Kerutt+22      GOODS-S 4.772 156-2  53.162748 -27.751069 0.31 No                                
157 Kerutt+22      GOODS-S 3.320 157-1  53.196705 -27.799310 0.00 Yes  4.0  2.3 10.6  5.0 12.1 15.3 
157 Kerutt+22      GOODS-S 3.320 157-2  53.196894 -27.799477 0.85 Yes 12.2  6.7 17.0  8.5 22.7 25.4 
158 Kerutt+22      GOODS-S 4.113 158-1  53.039390 -27.787887 0.00 Yes  0.8  0.4  4.0  1.4  5.1  4.8 
158 Kerutt+22      GOODS-S 4.113 158-2  53.039346 -27.788061 0.64 No                                
159 Kerutt+22      GOODS-S 4.749 159-1  53.035431 -27.783240 0.00 Yes  1.0  0.5  6.3  1.8  3.9  3.1 
159 Kerutt+22      GOODS-S 4.749 159-2  53.035508 -27.783449 0.79 No                                
160 Kerutt+22      GOODS-S 4.071 160-1  53.028989 -27.795064 0.00 Yes  1.5  0.9  3.4  1.6 10.2 10.7 
160 Kerutt+22      GOODS-S 4.071 160-2  53.028896 -27.794908 0.63 Yes  3.3  1.6  2.7  2.0 29.7 29.4 
160 Kerutt+22      GOODS-S 4.071 160-3  53.028695 -27.795063 0.94 No                                
161 Kerutt+22      GOODS-S 5.000 161-1  53.044442 -27.795119 0.00 Yes  1.9  1.3  3.6  1.9 16.0 20.6 
161 Kerutt+22      GOODS-S 5.000 161-2  53.044614 -27.795039 0.62 No                                
161 Kerutt+22      GOODS-S 5.000 161-3  53.044447 -27.795352 0.84 No                                
162 Kerutt+22      GOODS-S 3.551 162-1  53.058684 -27.843836 0.00 Yes  5.4  2.5  6.2  4.1 18.4 20.6 
162 Kerutt+22      GOODS-S 3.551 162-2  53.058547 -27.843934 0.56 Yes  3.0  1.5  6.7  2.7 10.7  9.5 
162 Kerutt+22      GOODS-S 3.551 162-3  53.058876 -27.843766 0.66 Yes  2.0  1.1  2.6  1.6 27.0 29.3 
163 Kerutt+22      GOODS-S 3.769 163-1  53.065743 -27.837401 0.00 Yes  1.9  1.1  5.2  2.7 10.6 13.0 
163 Kerutt+22      GOODS-S 3.769 163-2  53.065636 -27.837405 0.34 Yes  1.5  0.8  3.8  2.0  9.8 12.5 
164 Kerutt+22      GOODS-S 4.072 164-1  53.054815 -27.845698 0.00 Yes  2.4  1.2  2.0  1.4 28.0 27.7 
164 Kerutt+22      GOODS-S 4.072 164-2  53.055082 -27.845552 1.00 No                                
165 Kerutt+22      GOODS-S 4.069 165-1  53.070237 -27.859278 0.00 Yes  2.1  0.8  4.6  1.3 10.4  7.6 
165 Kerutt+22      GOODS-S 4.069 165-2  53.070064 -27.859496 0.96 Yes  0.3  0.1  0.4  0.2 17.3 18.6 
166 Kerutt+22      GOODS-S 3.458 166-1  53.280016 -27.853845 0.00 Yes  4.3  2.3  9.8  4.4 10.6 10.2 
166 Kerutt+22      GOODS-S 3.458 166-2  53.279826 -27.853929 0.67 Yes  0.7  0.4  0.9  0.6 20.6 23.1 
167 Kerutt+22      GOODS-S 3.657 167-1  53.268574 -27.845919 0.00 Yes  0.3  0.2  1.7  0.6  4.6  3.8 
167 Kerutt+22      GOODS-S 3.657 167-2  53.268481 -27.846116 0.77 Yes  0.4  0.2  0.8  0.4 15.0 15.5 
168 Kerutt+22      GOODS-S 3.463 168-1  53.251710 -27.865877 0.00 Yes  2.4  1.5  4.4  2.2 19.0 22.1 
168 Kerutt+22      GOODS-S 3.463 168-2  53.251867 -27.865899 0.50 No                                
168 Kerutt+22      GOODS-S 3.463 168-3  53.251572 -27.866071 0.83 No                                
168 Kerutt+22      GOODS-S 3.463 168-4  53.251794 -27.866113 0.89 Yes  2.1  0.9  1.4  1.0 39.7 34.2 
169 Kerutt+22      GOODS-S 3.726 169-1  53.275038 -27.867103 0.00 Yes  3.5  1.9  9.8  4.9 10.3 11.4 
169 Kerutt+22      GOODS-S 3.726 169-2  53.274913 -27.867319 0.87 No                                
170 Kerutt+22      GOODS-S 4.655 170-1  53.280711 -27.867064 0.00 Yes  1.3  0.5  9.5  2.4  3.1  2.1 
170 Kerutt+22      GOODS-S 4.655 170-2  53.280409 -27.867131 0.99 No                                
171 Vanzella+09    GOODS-S 3.617 171-1  53.071410 -27.705011 0.00 Yes  9.9  4.6 30.5 13.9  9.6 10.5 
171 Vanzella+09    GOODS-S 3.617 171-2  53.071580 -27.704831 0.84 No                                
172 Pentericci+18  GOODS-S 6.878 172-1  53.145549 -27.783782 0.00 Yes  1.2  0.5  6.2  1.9  4.6  2.9 
172 Pentericci+18  GOODS-S 6.878 172-2  53.145558 -27.783907 0.45 No                                
173 Pentericci+18  GOODS-S 6.630 173-1  53.174287 -27.769843 0.00 Yes  0.6  0.3  1.8  0.8 10.0 10.1 
173 Pentericci+18  GOODS-S 6.630 173-2  53.174036 -27.769785 0.83 No                                
173 Pentericci+18  GOODS-S 6.630 173-3  53.174206 -27.770091 0.93 No                                
174 Fontana+10     GOODS-S 6.972 174-1  53.177328 -27.782428 0.00 Yes 10.3  4.6 21.5 12.6 14.8 14.0 
174 Fontana+10     GOODS-S 6.972 174-2  53.177426 -27.782485 0.37 Yes  2.5  1.1 12.0  5.1  5.6  4.7 
175 Tasca+17       GOODS-S 3.350 175-1  53.085768 -27.948861 0.00 Yes  3.2  1.7  4.6  2.8 21.4 23.3 
175 Tasca+17       GOODS-S 3.350 175-2  53.085895 -27.948801 0.46 No                                
175 Tasca+17       GOODS-S 3.350 175-3  53.085817 -27.949108 0.90 Yes 52.1 26.4 67.2 42.0 23.7 25.5 
175 Tasca+17       GOODS-S 3.350 175-4  53.085979 -27.948679 0.94 Yes 22.9  9.2  7.4  7.3 47.3 35.0 
176 Faisst+20      GOODS-S 5.578 176-1  53.049732 -27.699257 0.00 Yes  8.4  4.7 19.1  8.9 14.3 17.5 
176 Faisst+20      GOODS-S 5.578 176-2  53.049599 -27.699008 0.99 No                                
177 Faisst+20      GOODS-S 5.574 177-1  53.066209 -27.690092 0.00 Yes  2.4  1.2  9.9  3.7  6.6  6.6 
177 Faisst+20      GOODS-S 5.574 177-2  53.066282 -27.690034 0.31 Yes 14.4  7.3 28.1 13.9 15.5 17.8 
177 Faisst+20      GOODS-S 5.574 177-3  53.065983 -27.690161 0.76 Yes 13.3  7.9 19.7  9.9 24.5 28.2 
177 Faisst+20      GOODS-S 5.574 177-4  53.066406 -27.689936 0.84 Yes  3.2  1.5  2.5  1.6 36.3 32.8 
178 Talia+23       GOODS-S 4.242 178-1  53.170763 -27.889161 0.00 Yes  1.6  0.7  4.8  1.4  6.9  4.0 
178 Talia+23       GOODS-S 4.242 178-2  53.170758 -27.889248 0.31 Yes  1.0  0.5  4.1  1.5  6.3  5.4 
178 Talia+23       GOODS-S 4.242 178-3  53.170787 -27.889059 0.37 Yes  0.2  0.1  0.9  0.4  7.9  9.7 
179 Talia+23       GOODS-S 3.596 179-1  53.152838 -27.863230 0.00 Yes  4.2  2.0 10.8  5.5 12.0 13.6 
179 Talia+23       GOODS-S 3.596 179-2  53.152946 -27.863308 0.44 Yes  0.7  0.3  1.9  0.9  9.6 10.1 
179 Talia+23       GOODS-S 3.596 179-3  53.153022 -27.863034 0.92 No                                
180 Talia+23       GOODS-S 3.874 180-1  53.061768 -27.861733 0.00 Yes  3.5  1.5 18.5  5.1  4.6  3.1 
180 Talia+23       GOODS-S 3.874 180-2  53.061684 -27.861858 0.52 No                                
181 Talia+23       GOODS-S 3.605 181-1  53.177092 -27.764413 0.00 Yes 22.2  9.6 58.4 29.5 11.2 11.1 
181 Talia+23       GOODS-S 3.605 181-2  53.177119 -27.764666 0.91 Yes  7.3  2.4  2.8  1.9 48.4 34.7 
182 Talia+23       GOODS-S 3.493 182-1  53.030828 -27.734979 0.00 Yes  9.8  5.3 19.1 10.4 15.7 18.4 
182 Talia+23       GOODS-S 3.493 182-2  53.030558 -27.734991 0.86 No                                
183 Talia+23       GOODS-S 3.798 183-1  53.120603 -27.892993 0.00 Yes  5.2  2.8 12.6  6.0 13.5 18.0 
183 Talia+23       GOODS-S 3.798 183-2  53.120568 -27.892775 0.79 Yes  1.6  0.9  2.0  1.4 16.2 18.2 
184 Talia+23       GOODS-S 3.481 184-1  53.003789 -27.745579 0.00 Yes  0.9  0.4  0.6  0.4 41.0 34.8 
184 Talia+23       GOODS-S 3.481 184-2  53.003618 -27.745691 0.68 Yes 19.6  8.6 35.9 17.0 14.0 12.5 
184 Talia+23       GOODS-S 3.481 184-3  53.003993 -27.745459 0.78 No                                
185 Talia+23       GOODS-S 3.218 185-1  53.019214 -27.821913 0.00 Yes  3.2  1.8  9.3  4.7 11.0 14.1 
185 Talia+23       GOODS-S 3.218 185-2  53.019249 -27.821769 0.53 Yes  2.3  1.2  2.1  1.3 32.3 31.7 
186 Talia+23       GOODS-S 3.347 186-1  53.254515 -27.792811 0.00 Yes  6.2  3.3 20.7  8.4  8.1  8.1 
186 Talia+23       GOODS-S 3.347 186-2  53.254433 -27.792913 0.45 Yes  0.2  0.1  0.9  0.2  5.4  3.7 
186 Talia+23       GOODS-S 3.347 186-3  53.254513 -27.793018 0.75 Yes  1.4  0.8  3.5  1.5 10.2 10.8 
187 Caruana+14     GOODS-S 6.080 187-1  53.155784 -27.746112 0.00 Yes  1.8  0.8  6.8  2.0  6.1  4.1 
187 Caruana+14     GOODS-S 6.080 187-2  53.155762 -27.746251 0.50 Yes  0.9  0.4  3.6  1.0  5.7  3.7 
188 Zheng+13       GOODS-S 4.542 188-1  53.067398 -27.812393 0.00 Yes  5.3  2.7 13.9  6.2 11.5 13.4 
188 Zheng+13       GOODS-S 4.542 188-2  53.067661 -27.812328 0.87 Yes 93.3 15.0  7.9  4.7 99.6  4.3 
189 Ning+20        GOODS-S 5.656 189-1  53.063000 -28.003862 0.00 Yes  6.1  4.2 24.4  9.5  8.2 13.7 
189 Ning+20        GOODS-S 5.656 189-2  53.062803 -28.003819 0.64 No                                
189 Ning+20        GOODS-S 5.656 189-3  53.063240 -28.003788 0.81 Yes 10.8  6.7 22.1 11.0 16.8 21.8 
190 Zheng+16       GOODS-S 2.804 190-1  53.097588 -27.869828 0.00 Yes  0.6  0.2  1.3  0.5  6.7  2.6 
190 Zheng+16       GOODS-S 2.804 190-2  53.097656 -27.869751 0.35 Yes  0.3  0.2  0.5  0.2 15.6 15.5 
191 Zheng+16       GOODS-S 2.814 191-1  53.026513 -27.868124 0.00 Yes  1.4  0.7  6.2  1.6  5.2  4.2 
191 Zheng+16       GOODS-S 2.814 191-2  53.026602 -27.868070 0.34 Yes  2.5  1.5  6.3  2.8 11.4 13.7 
191 Zheng+16       GOODS-S 2.814 191-3  53.026253 -27.868051 0.87 Yes  1.8  1.2  3.6  1.9 15.8 20.7 
192 Zheng+16       GOODS-S 2.818 192-1  53.046259 -27.863807 0.00 Yes  6.1  3.1  6.0  3.4 28.1 25.4 
192 Zheng+16       GOODS-S 2.818 192-2  53.046454 -27.863971 0.86 No                                
193 Zheng+16       GOODS-S 2.813 193-1  53.086370 -27.818794 0.00 Yes  7.9  3.7 20.0  9.4 11.7 11.9 
193 Zheng+16       GOODS-S 2.813 193-2  53.086582 -27.818878 0.74 Yes  0.2  0.1  0.7  0.3  9.0 12.7 
194 Zheng+16       GOODS-S 2.840 194-1  53.192542 -27.844340 0.00 Yes  1.3  0.9  3.7  1.7 12.2 17.6 
194 Zheng+16       GOODS-S 2.840 194-2  53.192547 -27.844087 0.91 Yes  3.5  1.0  0.6  0.9 26.5 29.2 
195 Zheng+16       GOODS-S 2.861 195-1  53.078305 -27.786975 0.00 Yes  2.2  1.1  8.9  3.0  6.5  6.3 
195 Zheng+16       GOODS-S 2.861 195-2  53.078394 -27.786886 0.43 Yes  3.6  2.1  5.3  2.8 23.6 26.1 
196 Zheng+16       GOODS-S 2.848 196-1  53.195397 -27.779338 0.00 Yes  3.9  2.2 10.6  4.6 10.3 11.0 
196 Zheng+16       GOODS-S 2.848 196-2  53.195331 -27.779590 0.93 No                                
197 Zheng+16       GOODS-S 2.840 197-1  53.087029 -27.765342 0.00 Yes  2.6  1.3  6.2  2.6 11.7 11.4 
197 Zheng+16       GOODS-S 2.840 197-2  53.087018 -27.765527 0.67 No                                
198 Zheng+16       GOODS-S 2.842 198-1  53.047241 -27.704241 0.00 Yes  2.4  1.0 15.6  5.2  3.8  2.9 
198 Zheng+16       GOODS-S 2.842 198-2  53.047157 -27.703980 0.98 No                                
199 Zheng+16       GOODS-S 2.851 199-1  53.147728 -27.812800 0.00 Yes  0.8  0.3  1.8  0.8 11.6  9.4 
199 Zheng+16       GOODS-S 2.851 199-2  53.147831 -27.812711 0.46 No                                
200 Zheng+16       GOODS-S 2.856 200-1  53.228924 -27.798549 0.00 Yes  0.8  0.4  2.3  1.2 10.1 12.4 
200 Zheng+16       GOODS-S 2.856 200-2  53.228902 -27.798780 0.83 No                                
201 Zheng+16       GOODS-S 2.907 201-1  53.062927 -27.862559 0.00 Yes  1.0  0.5  2.3  0.7  9.9  7.4 
201 Zheng+16       GOODS-S 2.907 201-2  53.062961 -27.862389 0.63 Yes  2.4  0.2  0.1  0.1  8.0  0.4 
201 Zheng+16       GOODS-S 2.907 201-3  53.063183 -27.862686 0.94 No                                
202 Jung+18        GOODS-N 6.551 202-1 189.177991  62.223719 0.00 Yes  1.9  0.8 11.5  4.0  4.2  3.2 
202 Jung+18        GOODS-N 6.551 202-2 189.178235  62.223558 0.71 No                                
203 Jung+18        GOODS-N 6.583 203-1 189.199611  62.320973 0.00 Yes  1.9  1.4  4.3  2.3 11.9 12.8 
203 Jung+18        GOODS-N 6.583 203-2 189.199119  62.320983 0.82 No                                
204 Jung+20        GOODS-N 7.506 204-1 189.157997  62.302396 0.00 Yes  6.8  3.4 31.1 14.1  6.0  5.7 
204 Jung+20        GOODS-N 7.506 204-2 189.157821  62.302343 0.35 Yes  6.2  3.3 30.4 13.2  5.4  5.4 
205 Jung+20        GOODS-N 7.546 205-1 189.166278  62.316513 0.00 Yes  5.1  2.5 13.1  7.2  9.7  9.0 
205 Jung+20        GOODS-N 7.546 205-2 189.166100  62.316427 0.43 Yes  6.0  2.7 11.4  6.8 14.9 14.3 
206 Jung+20        GOODS-N 7.344 206-1 189.249841  62.241230 0.00 Yes 16.8  8.2 63.3 31.2  7.6  8.0 
206 Jung+20        GOODS-N 7.344 206-2 189.250192  62.241402 0.86 Yes  4.9  2.5 24.2 10.8  5.4  5.1 
207 Weymann+98     GOODS-N 5.603 207-1 189.191259  62.199522 0.00 Yes  4.6  2.3 10.5  4.6 12.1 11.9 
207 Weymann+98     GOODS-N 5.603 207-2 189.191083  62.199445 0.41 No                                
207 Weymann+98     GOODS-N 5.603 207-3 189.190886  62.199433 0.70 Yes  0.9  0.5  2.1  1.0 13.7 16.6 
207 Weymann+98     GOODS-N 5.603 207-4 189.190711  62.199417 1.00 Yes  1.8  0.9  1.6  1.0 31.7 30.6 
208 Rhoads+13      GOODS-N 6.573 208-1 189.356927  62.295330 0.00 Yes 26.9 12.0 70.4 35.3 10.8 10.3 
208 Rhoads+13      GOODS-N 6.573 208-2 189.357152  62.295169 0.69 No                                
209 Dawson+02      GOODS-N 5.190 209-1 189.205138  62.260725 0.00 Yes  6.6  3.1 32.5  8.2  4.8  3.5 
209 Dawson+02      GOODS-N 5.190 209-2 189.205100  62.260990 0.96 No                                
210 Kerutt+22      COSMOS  3.712 210-1 150.095659   2.207890 0.00 Yes  0.5  0.2  2.2  0.8  5.2  4.6 
210 Kerutt+22      COSMOS  3.712 210-2 150.095792   2.207776 0.63 Yes  4.4  2.0  2.6  2.3 42.1 35.0 
210 Kerutt+22      COSMOS  3.712 210-3 150.095455   2.207905 0.73 No                                
211 Kerutt+22      COSMOS  3.608 211-1 150.105046   2.206853 0.00 Yes 10.3  5.2 13.8  7.9 23.6 24.5 
211 Kerutt+22      COSMOS  3.608 211-2 150.105094   2.206673 0.67 No                                
211 Kerutt+22      COSMOS  3.608 211-3 150.104783   2.206937 0.99 Yes  0.8  0.4  1.2  0.7 21.1 24.3 
212 Kerutt+22      COSMOS  3.946 212-1 150.102135   2.198129 0.00 Yes  0.3  0.2  1.2  0.5  7.2  8.6 
212 Kerutt+22      COSMOS  3.946 212-2 150.102185   2.198223 0.38 Yes  1.4  0.9  4.2  2.0  9.9 13.6 
213 Kerutt+22      COSMOS  3.945 213-1 150.108685   2.201105 0.00 Yes  8.4  4.7 13.1  7.2 21.9 24.7 
213 Kerutt+22      COSMOS  3.945 213-2 150.108776   2.201218 0.52 No                                
214 Kerutt+22      COSMOS  3.934 214-1 150.123548   2.199308 0.00 Yes  1.8  1.1  4.8  2.3 12.5 17.1 
214 Kerutt+22      COSMOS  3.934 214-2 150.123517   2.199179 0.48 Yes  0.8  0.5  2.3  1.0 10.4 12.9 
215 Kerutt+22      COSMOS  3.011 215-1 150.083591   2.215938 0.00 Yes 11.1  6.6 15.3  9.3 21.4 24.5 
215 Kerutt+22      COSMOS  3.011 215-2 150.083556   2.216187 0.91 No                                
216 Kerutt+22      COSMOS  4.067 216-1 150.091232   2.212507 0.00 Yes  2.9  1.7  5.6  3.2 14.6 18.0 
216 Kerutt+22      COSMOS  4.067 216-2 150.091391   2.212539 0.59 No                                
217 Kerutt+22      COSMOS  3.237 217-1 150.103799   2.210384 0.00 Yes  1.2  0.7  3.0  1.4 10.9 12.7 
217 Kerutt+22      COSMOS  3.237 217-2 150.103884   2.210417 0.33 Yes  1.3  0.7  5.3  1.7  6.2  5.2 
217 Kerutt+22      COSMOS  3.237 217-3 150.103650   2.210527 0.75 No                                
218 Kerutt+22      COSMOS  5.192 218-1 150.106900   2.209945 0.00 Yes  1.5  0.9  3.3  1.4 10.9 11.5 
218 Kerutt+22      COSMOS  5.192 218-2 150.106977   2.209784 0.64 No                                
219 Kerutt+22      COSMOS  3.091 219-1 150.127203   2.214773 0.00 Yes  0.8  0.5  3.4  1.3  7.4 10.6 
219 Kerutt+22      COSMOS  3.091 219-2 150.127122   2.214977 0.79 No                                
220 Kerutt+22      COSMOS  5.292 220-1 150.139200   2.210878 0.00 Yes  5.3  2.8  5.5  2.8 23.6 23.1 
220 Kerutt+22      COSMOS  5.292 220-2 150.139285   2.210812 0.39 Yes  2.5  1.4  3.3  1.8 23.3 26.4 
220 Kerutt+22      COSMOS  5.292 220-3 150.139400   2.210914 0.73 No                                
221 Kerutt+22      COSMOS  3.010 221-1 150.105922   2.230385 0.00 Yes  3.8  2.2 10.8  4.2  8.5  7.8 
221 Kerutt+22      COSMOS  3.010 221-2 150.105793   2.230339 0.49 Yes 11.7  6.5 13.0  8.2 26.2 26.7 
221 Kerutt+22      COSMOS  3.010 221-3 150.106087   2.230570 0.89 No                                
222 Kerutt+22      COSMOS  5.194 222-1 150.144662   2.230492 0.00 Yes  2.6  1.5  5.9  2.4 11.5 12.1 
222 Kerutt+22      COSMOS  5.194 222-2 150.144496   2.230391 0.70 No                                
223 Kerutt+22      COSMOS  3.264 223-1 150.116058   2.327414 0.00 Yes  6.4  3.1  5.4  3.5 31.9 29.1 
223 Kerutt+22      COSMOS  3.264 223-2 150.115881   2.327319 0.72 No                                
224 Kerutt+22      COSMOS  4.495 224-1 150.113701   2.323128 0.00 Yes  1.8  0.9  6.5  2.6  7.2  6.8 
224 Kerutt+22      COSMOS  4.495 224-2 150.113648   2.322989 0.54 Yes  0.9  0.5  3.4  1.3  8.1 11.6 
225 Kerutt+22      COSMOS  4.534 225-1 150.121663   2.320374 0.00 Yes  0.4  0.2  1.3  0.5  7.8  9.7 
225 Kerutt+22      COSMOS  4.534 225-2 150.121610   2.320549 0.66 Yes  1.8  0.8  1.5  1.0 28.1 28.8 
226 Pentericci+18  COSMOS  7.145 226-1 150.099022   2.343639 0.00 Yes 22.9 15.6 86.9 38.9  8.4 10.6 
226 Pentericci+18  COSMOS  7.145 226-2 150.098982   2.343762 0.47 Yes  2.9  1.7 11.7  5.5  7.0  7.4 
227 Pentericci+18  COSMOS  6.360 227-1 150.139586   2.427014 0.00 Yes  9.0  4.8 30.6 13.2  8.4  8.8 
227 Pentericci+18  COSMOS  6.360 227-2 150.139530   2.426899 0.46 Yes  2.8  1.6  9.7  4.1  8.3  9.5 
228 Tasca+17       COSMOS  2.579 228-1 150.109962   2.298751 0.00 Yes 16.0  7.1  6.3  4.4 60.5 59.9 
228 Tasca+17       COSMOS  2.579 228-2 150.109957   2.298529 0.80 Yes  0.9  0.5  1.7  1.0 16.8 20.5 
229 Tasca+17       COSMOS  2.901 229-1 150.106187   2.451895 0.00 Yes 12.4  7.6 37.1 15.0 10.9 15.7 
229 Tasca+17       COSMOS  2.901 229-2 150.106391   2.452058 0.94 No                                
230 Tasca+17       COSMOS  3.255 230-1 150.113876   2.409081 0.00 Yes 19.9 11.9 55.7 23.8 11.3 15.4 
230 Tasca+17       COSMOS  3.255 230-2 150.114124   2.409120 0.90 Yes  1.6  1.0  3.4  1.7 15.8 20.8 
231 Faisst+20      COSMOS  5.641 231-1 150.162933   2.425616 0.00 Yes  5.5  2.8  9.7  4.6 15.5 15.6 
231 Faisst+20      COSMOS  5.641 231-2 150.163055   2.425619 0.44 Yes  4.1  1.9 16.5  5.3  6.2  4.9 
231 Faisst+20      COSMOS  5.641 231-3 150.162906   2.425890 0.99 No                                
232 Nakajima+13    COSMOS  2.200 232-1 150.124218   2.313672 0.00 Yes  5.9  3.9 13.6  6.5 14.6 20.2 
232 Nakajima+13    COSMOS  2.200 232-2 150.124319   2.313426 0.96 No                                
233 Mallery+12     COSMOS  4.386 233-1 150.076727   2.213090 0.00 Yes 56.6 22.7 39.8 25.3 28.9 27.7 
233 Mallery+12     COSMOS  4.386 233-2 150.076475   2.213006 0.96 Yes  6.9  3.4  5.4  3.9 35.3 33.1 
234 Mallery+12     COSMOS  5.719 234-1 150.167569   2.317713 0.00 Yes  3.2  1.7 20.7  7.3  3.5  2.9 
234 Mallery+12     COSMOS  5.719 234-2 150.167630   2.317731 0.23 Yes  1.3  0.7  4.6  1.9  7.5  8.6 
235 Matthee+21     COSMOS  2.229 235-1 150.141456   2.221116 0.00 Yes  2.6  0.9  6.5  2.6  9.7  6.6 
235 Matthee+21     COSMOS  2.229 235-2 150.141534   2.221151 0.31 Yes  2.2  0.9  5.8  2.7  9.7  8.2 
235 Matthee+21     COSMOS  2.229 235-3 150.141390   2.220977 0.55 Yes  1.4  0.9  3.0  1.6 13.8 17.3 
236 Tang+21        COSMOS  3.192 236-1 150.200095   2.349399 0.00 Yes 23.0 13.6 52.9 27.8 14.2 17.9 
236 Tang+21        COSMOS  3.192 236-2 150.199917   2.349586 0.93 Yes  1.1  0.6  4.8  1.6  5.6  5.2 
237 Talia+23       UDS     2.974 237-1  34.401168  -5.257161 0.00 Yes  6.8  4.0  7.9  5.0 28.0 30.8 
237 Talia+23       UDS     2.974 237-2  34.401298  -5.257300 0.68 No                                
238 Talia+23       UDS     3.610 238-1  34.419053  -5.190309 0.00 Yes  3.0  1.4 14.7  4.7  5.0  3.6 
238 Talia+23       UDS     3.610 238-2  34.419137  -5.190233 0.41 Yes  2.9  1.5  8.3  3.5  9.2  8.9 
239 Talia+23       UDS     3.625 239-1  34.295000  -5.158283 0.00 Yes  3.1  1.4  9.4  3.6  8.2  6.1 
239 Talia+23       UDS     3.625 239-2  34.294886  -5.158327 0.43 Yes  0.6  0.4  2.4  1.1  8.7 13.3 
240 Talia+23       UDS     3.212 240-1  34.265043  -5.115971 0.00 Yes  6.6  3.7  8.4  5.1 22.4 24.7 
240 Talia+23       UDS     3.212 240-2  34.264817  -5.115848 0.92 No                                
241 Talia+23       UDS     3.175 241-1  34.252318  -5.115904 0.00 Yes  2.7  1.6  8.5  3.5  8.7 10.1 
241 Talia+23       UDS     3.175 241-2  34.252450  -5.115911 0.47 Yes 14.2  7.4 11.3  8.0 37.9 34.1 
241 Talia+23       UDS     3.175 241-3  34.252158  -5.115974 0.63 Yes  4.5  2.7  3.0  2.5 36.8 33.9 
242 Guo+20, Liu+23 UDS     3.079 242-1  34.339112  -5.172849 0.00 Yes  0.2  0.1  0.9  0.3  6.5  6.5 
242 Guo+20, Liu+23 UDS     3.079 242-2  34.339016  -5.172762 0.47 Yes  2.0  1.1  1.9  1.3 32.5 31.8 
242 Guo+20, Liu+23 UDS     3.079 242-3  34.339331  -5.172746 0.87 Yes  0.7  0.5  1.1  0.7 22.3 26.5 
243 Guo+20, Liu+23 UDS     3.097 243-1  34.349985  -5.122375 0.00 Yes  2.7  1.8  5.8  3.1 14.7 18.7 
243 Guo+20, Liu+23 UDS     3.097 243-2  34.349737  -5.122401 0.89 No                                
244 Guo+20, Liu+23 UDS     3.054 244-1  34.378525  -5.117705 0.00 Yes  5.0  2.2  3.8  2.5 37.0 33.3 
244 Guo+20, Liu+23 UDS     3.054 244-2  34.378472  -5.117929 0.83 Yes  0.3  0.1  1.2  0.4  5.3  4.7 
245 Guo+20, Liu+23 UDS     3.106 245-1  34.275125  -5.276227 0.00 Yes  0.7  0.4  2.4  0.8  6.7  6.1 
245 Guo+20, Liu+23 UDS     3.106 245-2  34.275316  -5.276239 0.68 Yes  0.2  0.1  0.8  0.3  6.8  9.2 
246 Ouchi+09       UDS     6.595 246-1  34.489839  -5.145778 0.00 Yes  9.3  5.2 30.9 14.7 10.3 12.4 
246 Ouchi+09       UDS     6.595 246-2  34.489710  -5.145764 0.47 Yes  6.0  2.8 33.9 12.1  4.5  4.1 
246 Ouchi+09       UDS     6.595 246-3  34.490017  -5.145805 0.64 Yes  9.2  5.0 35.5 15.1  7.4  8.1 
247 Kikuta+23      UDS     6.564 247-1  34.488727  -5.265694 0.00 Yes  7.7  3.7 36.9 13.7  5.5  5.3 
247 Kikuta+23      UDS     6.564 247-2  34.488914  -5.265747 0.70 Yes  2.9  1.1 22.5  6.0  3.0  2.1 
248 Tang+21        UDS     2.183 248-1  34.431388  -5.212114 0.00 Yes  2.5  1.0 17.8  5.5  3.2  2.3 
248 Tang+21        UDS     2.183 248-2  34.431256  -5.211954 0.74 Yes  1.5  0.8  2.3  1.4 23.6 30.1 

